MetricGAN+/-: Increasing Robustness of Noise Reduction on Unseen Data

Training of speech enhancement systems often does not incorporate knowledge of human perception and thus can lead to unnatural sounding results. Incorporating psychoacoustically motivated speech perception metrics as part of model training via a predictor network has recently gained interest. However, the performance of such predictors is limited by the distribution of metric scores that appear in the training data. In this work, we propose MetricGAN+/- (an extension of MetricGAN+, one such metric-motivated system) which introduces an additional network - a "de-generator" which attempts to improve the robustness of the prediction network (and by extension of the generator) by ensuring observation of a wider range of metric scores in training. Experimental results on the VoiceBank-DEMAND dataset show relative improvement in PESQ score of 3.8% (3.05 vs 3.22 PESQ score), as well as better generalisation to unseen noise and speech.

==> figures/dis_train_new.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dis_train_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{691.71489306bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28081663)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dis_train_new.pdf}}%
    \put(0.39307419,0.02960592){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Metric\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dis_train_new.pdf}}%
    \put(0.3935274,0.1427447){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{dis_train_new.pdf}}%
    \put(0.3935274,0.23385512){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{dis_train_new.pdf}}%
    \put(0.63148919,0.16195647){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.20834062,0.15735236){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$p$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{dis_train_new.pdf}}%
    \put(0.03151967,0.18741513){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.03369418,0.14797112){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0.03263795,0.1688267){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\hat{s}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{dis_train_new.pdf}}%
    \put(0.51408322,0.02961061){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$Q(p,s)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{dis_train_new.pdf}}%
    \put(0.51205661,0.26647253){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{P}_f$\end{tabular}}}}%
    \put(0.50621563,0.18092801){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{dis_train_new.pdf}}%
    \put(0.64220378,0.02937401){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Normalization\end{tabular}}}}%
    \put(0.81930817,0.14799867){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D(\mathbf{P}_f,\mathbf{S}_f)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{dis_train_new.pdf}}%
    \put(0.77731399,0.02547895){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$Q'(p,s)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{dis_train_new.pdf}}%
    \put(0.94593645,0.08651572){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}MSE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{dis_train_new.pdf}}%
  \end{picture}%
\endgroup%


==> figures/discrim_for_LaTeX4.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discrim_for_LaTeX4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{497.16352808bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.212044)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discrim_for_LaTeX4.pdf}}%
    \put(0.21264891,0.15915336){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}log$(|\mathbf{X}| + 1)$\end{tabular}}}}%
    \put(0.34124154,0.06934347){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$G$\end{tabular}}}}%
    \put(0.44846708,0.20039197){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$|\mathbf{X}|$\end{tabular}}}}%
    \put(0.07071754,0.15734988){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.56096103,0.0045943){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\angle\mathbf{X}$\end{tabular}}}}%
    \put(0.35837785,0.16116277){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}exp$(\mathbf{X}_f-1)$\end{tabular}}}}%
    \put(0.59054349,0.06972457){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0.77733585,0.0508971){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.83264006,0.10464097){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.69807844,0.07670846){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Feature\\Computation\end{tabular}}}}%
    \put(0.69807844,0.16747872){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Feature\\Computation\end{tabular}}}}%
    \put(0.56425888,0.17113964){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Re-Synth\\(OLA)\end{tabular}}}}%
    \put(0.62804243,0.20027734){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\hat{s}$\end{tabular}}}}%
    \put(0.77600284,0.17527465){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\hat{\mathbf{S}}_f$\end{tabular}}}}%
    \put(0.83352058,0.00347282){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D\left(\hat{\mathbf{S}}_f,{\mathbf{S}}_f\right)$\end{tabular}}}}%
    \put(0.44808989,0.13452739){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}\\$\mathbf{M}_{G}$\end{tabular}}}}%
    \put(0.4778677,0.08718925){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Clamp\\\\($\xi=0.5$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discrim_for_LaTeX4.pdf}}%
  \end{picture}%
\endgroup%


==> figures/discrim_for_LaTeX4_loss.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discrim_for_LaTeX4_loss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{502.27933654bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22900489)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discrim_for_LaTeX4_loss.pdf}}%
    \put(0.95223396,0.12304623){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}MSE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discrim_for_LaTeX4_loss.pdf}}%
    \put(0.22121881,0.08775779){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$G$\end{tabular}}}}%
    \put(0.32735224,0.21747154){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$|\mathbf{X}|$\end{tabular}}}}%
    \put(0.05207895,0.17620746){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.43870042,0.0236681){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\angle\mathbf{X}$\end{tabular}}}}%
    \put(0.23818059,0.1786419){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}exp$(\mathbf{X}_f-1)$\end{tabular}}}}%
    \put(0.4620088,0.08813501){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0.79069337,0.11041041){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$1$\end{tabular}}}}%
    \put(0.35933246,0.17551746){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\odot$\end{tabular}}}}%
    \put(0.65287142,0.0694993){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.70761234,0.12269578){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.55901591,0.08938636){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\\\end{tabular}}}}%
    \put(0.55901591,0.17932254){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0.44196468,0.18851715){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Re-Synth\\(OLA)\end{tabular}}}}%
    \put(0.50509858,0.21735807){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\hat{s}$\end{tabular}}}}%
    \put(0.65155198,0.19261004){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\hat{\mathbf{S}}_f$\end{tabular}}}}%
    \put(0.81283619,0.14844874){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D\left(\hat{\mathbf{S}}_f,{\mathbf{S}}_f\right)$\end{tabular}}}}%
    \put(0.32697889,0.1522778){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}\\$\mathbf{M}_{G}$\end{tabular}}}}%
    \put(0.35645341,0.1054218){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Clamp\\\\($\xi=0.5$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{discrim_for_LaTeX4_loss.pdf}}%
  \end{picture}%
\endgroup%


==> figures/discrim_for_LaTeX4_loss_extension.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discrim_for_LaTeX4_loss_extension.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{422.16349925bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36318721)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discrim_for_LaTeX4_loss_extension.pdf}}%
    \put(0.59531041,0.03149972){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}MSE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discrim_for_LaTeX4_loss_extension.pdf}}%
    \put(0.22420887,0.19513502){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$N$\end{tabular}}}}%
    \put(0.35048371,0.34946512){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$|\mathbf{X}|$\end{tabular}}}}%
    \put(0.06196221,0.29877633){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.48296293,0.11888275){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\angle\mathbf{X}$\end{tabular}}}}%
    \put(0.24438956,0.30326661){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}exp$(\mathbf{X}_f-1)$\end{tabular}}}}%
    \put(0.51069465,0.19558383){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0.82280343,0.01398376){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$w$\end{tabular}}}}%
    \put(0.73777811,0.17341154){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.80290746,0.23670335){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D$\end{tabular}}}}%
    \put(0.64468628,0.19712644){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0.64468761,0.30402263){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0.48684667,0.31501593){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Re-Synth\\(OLA)\end{tabular}}}}%
    \put(0.56196177,0.34933013){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$y$\end{tabular}}}}%
    \put(0.73620828,0.31988555){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}${\mathbf{Y}}_f$\end{tabular}}}}%
    \put(0.80394442,0.11756204){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$D\left({\mathbf{Y}}_f,{\mathbf{S}}_f\right)$\end{tabular}}}}%
    \put(0.35003951,0.27189927){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}\\$\mathbf{M}_{N}$\end{tabular}}}}%
    \put(0.38510754,0.21615121){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Clamp\\\\($\xi=0.5$)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/features.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202202050852+0a00cf5339), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'features.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{564.63143055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22578324)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{features.pdf}}%
    \put(0.38904684,0.10879042){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}STFT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{features.pdf}}%
    \put(0.63957719,0.11212739){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}log$(|\mathbf{P}|+1)$\end{tabular}}}}%
    \put(0.25617502,0.19886677){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}\textit{Feature Computation}\end{tabular}}}}%
    \put(0.50366866,0.15493992){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$|\mathbf{P}|$\end{tabular}}}}%
    \put(0.77328744,0.14079847){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}$\mathbf{P}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{features.pdf}}%
    \put(0.21609908,0.16522204){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$p[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{features.pdf}}%
    \put(0.10566203,0.13377343){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$x[n]$\end{tabular}}}}%
    \put(0.10566204,0.06419881){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$s[n]$\end{tabular}}}}%
    \put(0.10566204,0.10037482){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$\hat{s}[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{features.pdf}}%
    \put(0.77035778,0.02786587){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}$\angle \, \mathbf{P}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/features2.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202202050852+0a00cf5339), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'features2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{588.63154012bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21952238)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{features2.pdf}}%
    \put(0.37318434,0.10729966){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}STFT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{features2.pdf}}%
    \put(0.63460772,0.10927097){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}log$(|\mathbf{P}|+1)$\end{tabular}}}}%
    \put(0.24573007,0.19370335){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}\textit{Feature Computation}\end{tabular}}}}%
    \put(0.49332582,0.15156752){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$|\mathbf{P}|$\end{tabular}}}}%
    \put(0.77743426,0.13800266){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}$\mathbf{P}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{features2.pdf}}%
    \put(0.20728813,0.16143041){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$p[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{features2.pdf}}%
    \put(0.10135391,0.13126405){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$x[n]$\end{tabular}}}}%
    \put(0.10135391,0.06452618){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$s[n]$\end{tabular}}}}%
    \put(0.10135391,0.09922719){\makebox(0,0)[rt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{r}$\hat{s}[n]$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{features2.pdf}}%
    \put(0.77972091,0.02967463){\makebox(0,0)[lt]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{l}$\angle \, \mathbf{P}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/gen_network.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gen_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{554.51899491bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.16476131)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gen_network.pdf}}%
    \put(0.16379596,0.1093159){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BSTM\\in: 257\\hidden: 200\\layers: 2\end{tabular}}}}%
    \put(0.35060597,0.08866166){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Linear\\(400,300)\end{tabular}}}}%
    \put(0.67521151,0.08866166){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Linear\\(300,257)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{gen_network.pdf}}%
    \put(0.50606296,0.08247675){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Leaky RELU\end{tabular}}}}}%
    \put(0.84136495,0.08276504){\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Learnable\\Sigmoid\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{gen_network.pdf}}%
  \end{picture}%
\endgroup%


==> figures/intrusive_metric.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intrusive_metric.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{350.65195399bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.13917968)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intrusive_metric.pdf}}%
    \put(0.23081444,0.05838482){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Metric\end{tabular}}}}%
    \put(0.03209386,0.10670798){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$x$\end{tabular}}}}%
    \put(0.03209386,0.01021203){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$s$\end{tabular}}}}%
    \put(0.42898644,0.08318213){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$Q(x,s)$\end{tabular}}}}%
    \put(0.6729014,0.05792735){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}Normalization\end{tabular}}}}%
    \put(0.88851557,0.05847966){\makebox(0,0)[t]{\lineheight{0.60000002}\smash{\begin{tabular}[t]{c}$Q'(x,s)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{691.97967782bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04685307)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs.pdf}}%
    \put(-0.00155205,0.90135047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(-0.00058094,0.53220697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(-0.00166479,0.25040643){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
    \put(0.41108551,0.90094755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.41030984,0.53208559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.41030984,0.25136915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\end{tabular}}}}%
    \put(0.19614597,1.01998359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs.pdf}}%
    \put(0.19492784,0.66470507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M}_G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pesq_specs.pdf}}%
    \put(0.58470529,0.66687273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.58877359,1.02163845){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pesq_specs.pdf}}%
    \put(0.19452042,0.31787387){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M}_G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pesq_specs.pdf}}%
    \put(0.58491344,0.32112552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pesq_specs.pdf}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs2.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{697.7568509bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.18159994)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs2.pdf}}%
    \put(0.00690813,1.06803278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.00120134,0.66674486){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(-0.00165101,0.26068123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
    \put(0.41347383,1.06778816){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.41765152,0.67698074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.38854764,0.27627996){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\end{tabular}}}}%
    \put(0.19805396,1.15495293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.59629571,0.75102206){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.5659333,1.15659408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.57268378,0.35193898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.17563719,0.35252533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0.13974159,0.74340708){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs2.pdf}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs3.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{714.26404545bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16463794)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs3.pdf}}%
    \put(-0.00161285,1.10347729){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.00079755,0.67806724){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.00037799,0.29853653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
    \put(0.41915142,1.10728707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.40096903,0.68004967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.39949936,0.30786972){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\end{tabular}}}}%
    \put(0.60562563,0.35281777){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.52829389,1.14020999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.57898971,0.7195623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.19111919,0.715935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0.15962281,0.34537878){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs3.pdf}}%
    \put(0.14389572,1.13764448){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pesq_specs3.pdf}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs4.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{865.49357516bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.30977435)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.22745099,1.28912045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(-0.00128283,1.25954327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\\\end{tabular}}}}%
    \put(-0.00133103,0.84312527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\\\end{tabular}}}}%
    \put(-0.00123381,0.39288587){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\\\end{tabular}}}}%
    \put(0.5185582,1.25963176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\\\end{tabular}}}}%
    \put(0.51883326,0.84372472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\\\end{tabular}}}}%
    \put(0.5187037,0.39312905){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\\\end{tabular}}}}%
    \put(0.65782086,0.39564161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.74413242,1.28961474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.09999064,0.8476072){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0.15215235,0.40073838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs4.pdf}}%
    \put(0.61248611,0.85540204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs4.pdf}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs5.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2+202206011327+fc4e4096c5), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{904.33430196bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25557477)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(-0.00118081,0.37806621){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\\\end{tabular}}}}%
    \put(0.49642563,0.37829895){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\\\end{tabular}}}}%
    \put(0.66274138,0.38070359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+/-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.13898275,0.38558146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+/-) $\mathbf{M_\mathcal{G}}$\end{tabular}}}}%
    \put(0.21768208,1.23580794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(-0.00122773,1.23569862){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs5.pdf}}%
    \put(0.49628637,1.23578332){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\\\end{tabular}}}}%
    \put(0.71217229,1.23628101){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs5.pdf}}%
    \put(-0.00127387,0.80896804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\\\end{tabular}}}}%
    \put(0.12886967,0.81325748){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M__\mathcal{G}}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pesq_specs5.pdf}}%
    \put(0.49654962,0.80954175){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\\\end{tabular}}}}%
    \put(0.68238353,0.82071753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pesq_specs5.pdf}}%
  \end{picture}%
\endgroup%


==> figures/pesq_specs7.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pesq_specs7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1391.98386108bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.58242134)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pesq_specs7.pdf}}%
    \put(0.14355956,1.56537066){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.00133977,1.54698046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\\\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{pesq_specs7.pdf}}%
    \put(-0.0008276,1.26677357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\\\end{tabular}}}}%
    \put(0.13942765,1.28541608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{pesq_specs7.pdf}}%
    \put(0.00287454,1.01643476){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\\\end{tabular}}}}%
    \put(0.0658733,1.01922149){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{pesq_specs7.pdf}}%
    \put(0.2709208,1.5626261){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\\\end{tabular}}}}%
    \put(0.32915132,1.5698867){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{pesq_specs7.pdf}}%
    \put(0.27246539,1.29698257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\\\end{tabular}}}}%
    \put(0.36783627,1.30186503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M_G}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{pesq_specs7.pdf}}%
    \put(0.26635791,1.02800271){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\\\end{tabular}}}}%
    \put(0.35285677,1.01878898){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{pesq_specs7.pdf}}%
  \end{picture}%
\endgroup%


==> figures/stoi_spec.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stoi_spec.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{688.97977023bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0955537)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stoi_spec.pdf}}%
    \put(-0.00155881,0.94941752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(-0.00058348,0.57866615){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(-0.00167204,0.20855355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(e)\end{tabular}}}}%
    \put(0.42811516,0.94901288){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0.43386761,0.57854427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
    \put(0.43386761,0.20952047){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(f)\end{tabular}}}}%
    \put(0.19700002,1.06856723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{S}_f$\end{tabular}}}}%
    \put(0.59133726,1.07022929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbf{X}_f$\end{tabular}}}}%
    \put(0.5831061,0.3514259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.19577659,0.71174094){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{M}_G$\end{tabular}}}}%
    \put(0.58725125,0.71391798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG-) $\mathbf{\hat{S}}_f$\end{tabular}}}}%
    \put(0.19101313,0.34816009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(MG+) $\mathbf{M}_G$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stoi_spec.pdf}}%
  \end{picture}%
\endgroup%


==> figures/vb-d_train_noise.pdf_tex <==
%% Creator: Inkscape 1.1.1 (1:1.1+202109281943+c3084ef5ed), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vb-d_train_noise.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{482.03789767bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53489778)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vb-d_train_noise.pdf}}%
  \end{picture}%
\endgroup%

